Quantitative characteristics of cycles and their relations with stretch and spanning tree congestion

The main goal of this article is to introduce new quantitative characteristics of cycles in finite simple connected graphs and to establish relations of these characteristics with the stretch and spanning tree congestion of graphs. The main new parameter is named the support number. We give a polynomial approximation algorithm for the support number with the aid of yet another characteristic we introduce, named the cycle width of the graph.

==> fig1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white node, scale=0.5] (0) at (-9.5, 4.75) { };
		\node [style=white node, scale=0.5] (1) at (-10.75, 3) {};
		\node [style=white node, scale=0.5] (2) at (-8.25, 3) {};
		\node [style=white node, scale=0.5] (3) at (-11.75, 1.25) {};
		\node [style=white node, scale=0.5] (4) at (-9.5, 1.25) { };
		\node [style=white node, scale=0.5] (5) at (-7.25, 1.25) {};
		\node [style=white node, scale=0.5] (6) at (-10.75, -0.5) {};
		\node [style=white node, scale=0.5] (7) at (-8, -0.5) {};
		\node [style=none, scale=1] (9) at (-8, 4.25) {$T$};
		\node [style=none, scale=0.5] (12) at (-11.25, 3.25) {1};
		\node [style=none, scale=0.5] (15) at (-12.25, 1.25) {6};
		\node [style=none, scale=0.5] (17) at (-11, -1) {5};
		\node [style=none, scale=0.5] (19) at (-7.75, -1) {4};
		\node [style=none, scale=0.5] (22) at (-6.75, 1.25) {3};
		\node [style=none, scale=0.5] (24) at (-7.75, 3) {2};
		\node [style=none] (25) at (-3.75, 1.5) {};
		\node [style=none] (26) at (-2.75, 3.25) {};
		\node [style=none] (27) at (-0.25, 3.25) {};
		\node [style=none] (28) at (0.75, 1.5) {};
		\node [style=none] (30) at (-0.25, -0.5) {};
		\node [style=white node, scale=0.5] (32) at (-0.25, -0.5) {};
		\node [style=white node, scale=0.5] (33) at (-3.75, 1.5) {};
		\node [style=green, scale=0.5] (34) at (0.75, 1.5) {};
		\node [style=orange, scale=0.5] (35) at (-2.75, 3.25) {};
		\node [style=black, scale=0.5] (36) at (-0.25, 3.25) {};
		\node [style=white node, scale=0.5] (37) at (0.75, 1.5) {};
		\node [style=white node, scale=0.5] (38) at (-2.75, 3.25) {};
		\node [style=white node, scale=0.5] (39) at (-2.75, -0.5) {};
		\node [style=none, scale=0.5] (40) at (-3.25, 3.5) {1};
		\node [style=none, scale=0.5] (41) at (-4.25, 1.5) {6};
		\node [style=none, scale=0.5] (42) at (-3, -1) {5};
		\node [style=none, scale=0.5] (43) at (0, -1) {4};
		\node [style=none, scale=0.5] (44) at (1.25, 1.5) {3};
		\node [style=none, scale=0.5] (45) at (0, 3.75) {2};
		\node [style=white node, scale=0.5] (46) at (6.75, 4.75) { };
		\node [style=white node, scale=0.5] (47) at (5.5, 3) {};
		\node [style=white node, scale=0.5] (48) at (8, 3) {};
		\node [style=white node, scale=0.5] (49) at (4.5, 1.25) {};
		\node [style=white node, scale=0.5] (50) at (6.75, 1.25) { };
		\node [style=white node, scale=0.5] (51) at (9, 1.25) {};
		\node [style=white node, scale=0.5] (52) at (5.5, -0.5) {};
		\node [style=white node, scale=0.5] (53) at (8.25, -0.5) {};
		\node [style=none, scale=0.5] (55) at (5, 3.25) {1};
		\node [style=none, scale=0.5] (56) at (4, 1.25) {6};
		\node [style=none, scale=0.5] (57) at (5.25, -1) {5};
		\node [style=none, scale=0.5] (58) at (8.5, -1) {4};
		\node [style=none, scale=0.5] (59) at (9.5, 1.25) {3};
		\node [style=none, scale=0.5] (60) at (8.5, 3) {2};
		\node [style=none, scale=0.7] (64) at (-3.7, 0.525) {$w$};
		\node [style=none, scale=0.7] (65) at (0.475, -0.025) {$v$};
		\node [style=none, scale=0.7] (66) at (-1.25, 3.675) {$u$};
		\node [style=none] (75) at (6.75, 4.675) {};
		\node [style=none] (76) at (6.75, 4.825) {};
		\node [style=none] (81) at (6.725, 1.275) {};
		\node [style=none] (82) at (6.8, 1.225) {};
		\node [style=none] (83) at (8.025, 2.95) {};
		\node [style=none] (84) at (8.05, 3.025) {};
		\node [style=none] (85) at (7.975, 3) {};
		\node [style=none] (86) at (9.05, 1.25) {};
		\node [style=none] (87) at (8.95, 1.25) {};
		\node [style=none] (88) at (8.25, -0.5) {};
		\node [style=none] (89) at (8.3, -0.55) {};
		\node [style=none] (90) at (5.45, -0.475) {};
		\node [style=none] (91) at (5.525, -0.55) {};
		\node [style=none] (92) at (4.475, 1.25) {};
		\node [style=none] (93) at (4.575, 1.25) {};
		\node [style=none] (94) at (5.575, 2.925) {};
		\node [style=none] (95) at (5.525, 3) {};
		\node [style=none] (96) at (8.225, -0.475) {};
		\node [style=none] (97) at (5.55, -0.475) {};
		\node [style=black, scale=0.5] (98) at (8, 3) {};
		\node [style=none] (101) at (-9.5, -2) {$a)$};
		\node [style=none] (102) at (-1.5, -2) {$b)$};
		\node [style=none] (104) at (7, -2) {$c)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black edge, line width=1.8pt] (0) to (1);
		\draw [style=black edge, line width=1.8pt] (0) to (2);
		\draw [style=black edge, line width=1.8pt] (2) to (5);
		\draw [style=black edge, line width=1.8pt] (2) to (4);
		\draw [style=black edge, line width=1.8pt] (4) to (6);
		\draw [style=black edge, line width=1.8pt] (6) to (7);
		\draw [style=black edge, line width=1.8pt] (3) to (1);
		\draw [style=dark grey, line width=0.8pt] (3) to (6);
		\draw [style=dark grey, line width=0.8pt] (7) to (5);
		\draw [style=dark grey, line width=0.8pt] (1) to (2);
		\draw [style=green edge, line width=1.2pt] (35) to (36);
		\draw [style=green edge, line width=1.2pt] (36) to (34);
		\draw [style=blue edge, line width=1.2pt] (32) to (34);
		\draw [style=red edge, line width=1.2pt] (33) to (35);
		\draw [style=red edge, line width=1.2pt] (33) to (39);
		\draw [style=blue edge, line width=1.2pt] (39) to (32);
		\draw [style=dark grey, line width=0.8pt] (49) to (52);
		\draw [style=dark grey, line width=0.8pt] (53) to (51);
		\draw [style=dark grey, line width=0.8pt] (47) to (48);
		\draw [style=blue edge, line width=1.2pt] (89.center) to (91.center);
		\draw [style=blue edge, line width=1.2pt] (96.center) to (97.center);
		\draw [style=blue edge, line width=1.2pt] (97.center) to (82.center);
		\draw [style=blue edge, line width=1.2pt] (82.center) to (83.center);
		\draw [style=blue edge, line width=1.2pt] (83.center) to (87.center);
		\draw [style=red edge, line width=1.2pt] (90.center) to (81.center);
		\draw [style=red edge, line width=1.2pt] (81.center) to (85.center);
		\draw [style=red edge, line width=1.2pt] (94.center) to (93.center);
		\draw [style=red edge, line width=1.2pt] (92.center) to (95.center);
		\draw [style=red edge, line width=1.2pt] (94.center) to (75.center);
		\draw [style=red edge, line width=1.2pt] (75.center) to (85.center);
		\draw [style=green edge, line width=1.2pt] (95.center) to (76.center);
		\draw [style=green edge, line width=1.2pt] (76.center) to (84.center);
		\draw [style=green edge, line width=1.2pt] (84.center) to (86.center);
	\end{pgfonlayer}
\end{tikzpicture}

